Convergence of a Human-in-the-Loop Policy-Gradient Algorithm With Eligibility Trace Under Reward, Policy, and Advantage Feedback

Fluid human-agent communication is essential for the future of human-in-the-loop reinforcement learning. An agent must respond appropriately to feedback from its human trainer even before they have significant experience working together. Therefore, it is important that learning agents respond well to various feedback schemes human trainers are likely to provide. This work analyzes the COnvergent Actor-Critic by Humans (COACH) algorithm under three different types of feedback-policy feedback, reward feedback, and advantage feedback. For these three feedback types, we find that COACH can behave sub-optimally. We propose a variant of COACH, episodic COACH (E-COACH), which we prove converges for all three types. We compare our COACH variant with two other reinforcement-learning algorithms: Q-learning and TAMER.

==> TODO.txt <==
TOGETHER:

2.  If we can't get good experimental results.  Deemphasize experiment section.  Remove (or lessen) mention of expirements in the abstract.  Emphasize they are there to make the formal results more concrete.

6.  Fix conclusion.  Rename to comparison.  We believe TAMER would converge with indicator function because TAMER maximizes greedily.  We believe they will likely converge with the advantage function because greedy one-step (because they claim it works with a moving target).  They will not converge with one-step reward.


INDIVIDUAL:
10.  Write new conclusion

11.  Fix advantage latex


DONE:
1.  Remove lambda parameter.  Change proof under advantage feedback to have lambda = 1 (does not exist anymore).

3.  Change COACH eligibility updates to match earlier paper

5.  Update advantage proof.

5.  David.  Proofread advantage proof.

8.  Fix wherever pi : S X A \rightarrow [0, 1].  Make sure pi is a function of s, a in that order. 

4.  Rename COACH.  Just removing lambda and absorbing gamma into feedback.  Name should be changed throughout the paper.

9.  Add intro comparing versions of COACH.  See Michael's comment

11.  Finish comparison section

EXPERIMENTS:

1.  Get good gridworld experiments
